Reconfigurable Intelligent Surface Equipped UAV in Emergency Wireless Communications: A New Fading-Shadowing Model and Performance Analysis

Communication infrastructure is often severely disrupted in post-disaster areas, which interrupts communications and impedes rescue. Recently, the technology of reconfigurable intelligent surface (RIS)-equipped-UAV has been investigated as a feasible approach to assist communication under such conditions. However, the channel characteristics in the post-disaster area rapidly change due to the topographical changes caused by secondary disasters and the high mobility of UAVs. In this paper we develop a new fading-shadowing model to fit the path loss caused by the debris. Following this, we derive the exact distribution of the new channel statistics for a small number of RIS elements and the approximate distribution for a large number of RIS elements, respectively. Then, we derive the closed-form expressions for performance analysis, including average capacity (AC), energy efficiency (EE), and outage probability (OP). Based on the above analytical derivations, we maximize the energy efficiency by optimizing the number of RIS elements and the coverage area by optimizing the altitude of the RIS-equipped UAV, respectively. Finally, simulation results validate the accuracy of derived expressions and show insights related to the optimal number of RIS elements and the optimal UAV altitude for emergency wireless communication (EWC).

==> Ref.bib.txt <==
@ARTICLE{EWC,  author={Miranda, Karen and Molinaro, Antonella and Razafindralambo, Tahiry},  journal={IEEE Communications Magazine},   title={A survey on rapidly deployable solutions for post-disaster networks},   year={2016},  volume={54},  number={4},  pages={117-123},  doi={10.1109/MCOM.2016.7452275}}
@ARTICLE{EWCUAV,  author={{G. C.}, Deepak and Ladas, Alexandros and Sambo, Yusuf Abdulrahman and Pervaiz, Haris and Politis, Christos and Imran, Muhammad Ali},  journal={IEEE Wireless Communications},   title={An Overview of Post-Disaster Emergency Communication Systems in the Future Networks},   year={2019},  volume={26},  number={6},  pages={132-139},  doi={10.1109/MWC.2019.1800467}}
@ARTICLE{Cheng,  author={Zhang, Xi and Cheng, Wenchi and Zhang, Hailin},  journal={IEEE Journal on Selected Areas in Communications},   title={Heterogeneous Statistical {QoS} Provisioning Over Airborne Mobile Wireless Networks},   year={2018},  volume={36},  number={9},  pages={2139-2152},  doi={10.1109/JSAC.2018.2864415}}

@ARTICLE{Yao,  author={Yao, Zhuohui and Cheng, Wenchi and Zhang, Wei and Zhang, Hailin},  journal={IEEE Journal on Selected Areas in Communications},   title={Resource Allocation for {5G-UAV-based} Emergency Wireless Communications},   year={2021},  volume={39},  number={11},  pages={3395-3410},  doi={10.1109/JSAC.2021.3088684}}
@ARTICLE{UAVmerit,  author={Zhong, Xijian and Guo, Yan and Li, Ning and Chen, Yancheng},  journal={IEEE/ACM Transactions on Networking},   title={Joint Optimization of Relay Deployment, Channel Allocation, and Relay Assignment for UAVs-Aided D2D Networks},   year={2020},  volume={28},  number={2},  pages={804-817},  doi={10.1109/TNET.2020.2970744}}
@ARTICLE{UAVopt,  author={Zeng, Yong and Zhang, Rui and Lim, Teng Joon},  journal={IEEE Transactions on Communications},   title={Throughput Maximization for UAV-Enabled Mobile Relaying Systems},   year={2016},  volume={64},  number={12},  pages={4983-4996},  doi={10.1109/TCOMM.2016.2611512}}
@ARTICLE{UAVrelay1,  author={Yang, Liang and Chen, Jianchao and Hasna, Mazen O. and Yang, Hong-Chuan},  journal={IEEE Communications Letters},   title={Outage Performance of UAV-Assisted Relaying Systems With RF Energy Harvesting},   year={2018},  volume={22},  number={12},  pages={2471-2474},  doi={10.1109/LCOMM.2018.2876869}}
@INPROCEEDINGS{UAVrelay2,  author={Kim, Minsu and Lee, Jemin},  booktitle={2018 IEEE Global Communications Conference (GLOBECOM)},   title={Outage Probability of UAV Communications in the Presence of Interference},   year={2018},  volume={},  number={},  pages={1-6},  doi={10.1109/GLOCOM.2018.8647521}}
@ARTICLE{UAVrelay3,  author={Shafique, Taniya and Tabassum, Hina and Hossain, Ekram},  journal={IEEE Transactions on Communications},   title={End-to-End Energy-Efficiency and Reliability of UAV-Assisted Wireless Data Ferrying},   year={2020},  volume={68},  number={3},  pages={1822-1837},  doi={10.1109/TCOMM.2019.2958805}}

@ARTICLE{MIMO,  author={Hu, Sha and Rusek, Fredrik and Edfors, Ove},  journal={IEEE Transactions on Signal Processing},   title={Beyond Massive MIMO: The Potential of Data Transmission With Large Intelligent Surfaces},   year={2018},  volume={66},  number={10},  pages={2746-2758},  doi={10.1109/TSP.2018.2816577}}	
@ARTICLE{RISmerit1,  author={Huang, Chongwen and Zappone, Alessio and Alexandropoulos, George C. and Debbah, Mérouane and Yuen, Chau},  journal={IEEE Transactions on Wireless Communications},   title={Reconfigurable Intelligent Surfaces for Energy Efficiency in Wireless Communication},   year={2019},  volume={18},  number={8},  pages={4157-4170},  doi={10.1109/TWC.2019.2922609}}	

@ARTICLE{RISmerit2,  author={Basar, Ertugrul and Di Renzo, Marco and De Rosny, Julien and Debbah, Merouane and Alouini, Mohamed-Slim and Zhang, Rui},  journal={IEEE Access},   title={Wireless Communications Through Reconfigurable Intelligent Surfaces},   year={2019},  volume={7},  number={},  pages={116753-116773},  doi={10.1109/ACCESS.2019.2935192}}
@ARTICLE{RISmerit3  author={Tang, Wankai and Dai, Jun Yan and Chen, Ming Zheng and Wong, Kai-Kit and Li, Xiao and Zhao, Xinsheng and Jin, Shi and Cheng, Qiang and Cui, Tie Jun},  journal={IEEE Journal on Selected Areas in Communications},   title={{MIMO} Transmission Through Reconfigurable Intelligent Surface: System Design, Analysis, and Implementation},   year={2020},  volume={38},  number={11},  pages={2683-2699},  doi={10.1109/JSAC.2020.3007055}}
@ARTICLE{RISmerit4,  author={Liu, Yuanwei and Liu, Xiao and Mu, Xidong and Hou, Tianwei and Xu, Jiaqi and Di Renzo, Marco and Al-Dhahir, Naofal},  journal={IEEE Communications Surveys & Tutorials},   title={Reconfigurable Intelligent Surfaces: Principles and Opportunities},   year={2021},  volume={23},  number={3},  pages={1546-1577},  doi={10.1109/COMST.2021.3077737}}

@ARTICLE{RISrician,  author={Tao, Qin and Wang, Junwei and Zhong, Caijun},  journal={IEEE Communications Letters},   title={Performance Analysis of Intelligent Reflecting Surface Aided Communication Systems},   year={2020},  volume={24},  number={11},  pages={2464-2468},  doi={10.1109/LCOMM.2020.3011843}}

@ARTICLE{Fmodel1,  author={Yoo, Seong Ki and Cotton, Simon L. and Sofotasios, Paschalis C. and Matthaiou, Michail and Valkama, Mikko and Karagiannidis, George K.},  journal={IEEE Communications Letters},   title={The {F}isher–{S}nedecor $\mathcal {F}$ Distribution: A Simple and Accurate Composite Fading Model},   year={2017},  volume={21},  number={7},  pages={1661-1664},  doi={10.1109/LCOMM.2017.2687438}}
@ARTICLE{LAP,  author={Al-Hourani, Akram and Kandeepan, Sithamparanathan and Lardner, Simon},  journal={IEEE Wireless Communications Letters},   title={Optimal LAP Altitude for Maximum Coverage},   year={2014},  volume={3},  number={6},  pages={569-572},  doi={10.1109/LWC.2014.2342736}}

@ARTICLE{deploymentUAV,  author={Mozaffari, Mohammad and Saad, Walid and Bennis, Mehdi and Debbah, Mérouane},  journal={IEEE Communications Letters},   title={Efficient Deployment of Multiple Unmanned Aerial Vehicles for Optimal Wireless Coverage},   year={2016},  volume={20},  number={8},  pages={1647-1650},  doi={10.1109/LCOMM.2016.2578312}}

@ARTICLE{3Ddeployment,  author={Zhang, Chen and Zhang, Leyi and Zhu, Lipeng and Zhang, Tao and Xiao, Zhenyu and Xia, Xiang-Gen},  journal={IEEE Transactions on Communications},   title={3D Deployment of Multiple UAV-Mounted Base Stations for UAV Communications},   year={2021},  volume={69},  number={4},  pages={2473-2488},  doi={10.1109/TCOMM.2021.3049387}}

@ARTICLE{UAVRISNOMA,  author={Mu, Xidong and Liu, Yuanwei and Guo, Li and Lin, Jiaru and Poor, H. Vincent},  journal={IEEE Journal on Selected Areas in Communications},   title={Intelligent Reflecting Surface Enhanced Multi-UAV NOMA Networks},   year={2021},  volume={39},  number={10},  pages={3051-3066},  doi={10.1109/JSAC.2021.3088679}}


@ARTICLE{UAVRISOPT2,  author={Jiao, Shiyu and Fang, Fang and Zhou, Xiaotian and Zhang, Haixia},  journal={Journal of Communications and Information Networks},   title={Joint Beamforming and Phase Shift Design in Downlink UAV Networks with IRS-Assisted NOMA},   year={2020},  volume={5},  number={2},  pages={138-149},  doi={10.23919/JCIN.2020.9130430}}
@INPROCEEDINGS{UAVRISOPT3,  author={Mohamed, Zina and Aïssa, Sonia},  booktitle={2020 IEEE International Conference on Communications Workshops (ICC Workshops)},   title={Leveraging UAVs with Intelligent Reflecting Surfaces for Energy-Efficient Communications with Cell-Edge Users},   year={2020},  volume={},  number={},  pages={1-6},  doi={10.1109/ICCWorkshops49005.2020.9145273}}
@ARTICLE{UAVRISOPT4,  author={Ge, Linghui and Dong, Peihao and Zhang, Hua and Wang, Jun-Bo and You, Xiaohu},  journal={IEEE Access},   title={Joint Beamforming and Trajectory Optimization for Intelligent Reflecting Surfaces-Assisted UAV Communications},   year={2020},  volume={8},  number={},  pages={78702-78712},  doi={10.1109/ACCESS.2020.2990166}}


@ARTICLE{UAVpath,  author={Li, Sixian and Duo, Bin and Yuan, Xiaojun and Liang, Ying-Chang and Di Renzo, Marco},  journal={IEEE Wireless Communications Letters},   title={Reconfigurable Intelligent Surface Assisted {UAV} Communication: Joint Trajectory Design and Passive Beamforming},   year={2020},  volume={9},  number={5},  pages={716-720},  doi={10.1109/LWC.2020.2966705}}

@ARTICLE{alphamufading,  author={Nauryzbayev, Galymzhan and Rabie, Khaled M. and Abdallah, Mohamed and Adebisi, Bamidele},  journal={IEEE Access},   title={On the Performance Analysis of {WPT}-Based Dual-Hop AF Relaying Networks in  $\alpha$ - $\mu$  Fading},   year={2018},  volume={6},  number={},  pages={37138-37149},  doi={10.1109/ACCESS.2018.2850369}}

@ARTICLE{Fchannel,  author={Yoo, Seong Ki and Cotton, Simon L. and Sofotasios, Paschalis C. and Matthaiou, Michail and Valkama, Mikko and Karagiannidis, George K.},  journal={IEEE Communications Letters},   title={The Fisher–Snedecor $\mathcal {F}$ Distribution: A Simple and Accurate Composite Fading Model},   year={2017},  volume={21},  number={7},  pages={1661-1664},  doi={10.1109/LCOMM.2017.2687438}}

@ARTICLE{Fchannel2,  author={Yoo, Seong Ki and Sofotasios, Paschalis C. and Cotton, Simon L. and Muhaidat, Sami and Lopez-Martinez, F. Javier and Romero-Jerez, Juan M. and Karagiannidis, George K.},  journal={IEEE Access},   title={A Comprehensive Analysis of the Achievable Channel Capacity in  $\mathcal{F}$  Composite Fading Channels},   year={2019},  volume={7},  number={},  pages={34078-34094},  doi={10.1109/ACCESS.2019.2898767}}

@ARTICLE{Fomega,  author={Chen, Shuaifei and Zhang, Jiayi and Karagiannidis, George K. and Ai, Bo},  journal={IEEE Communications Letters},   title={Effective Rate of MISO Systems Over Fisher–Snedecor  $\mathcal{F}$  Fading Channels},   year={2018},  volume={22},  number={12},  pages={2619-2622},  doi={10.1109/LCOMM.2018.2876426}}

@INPROCEEDINGS{FIOT,  author={Makarfi, Abubakar U. and Rabie, Khaled M. and Kaiwartya, Omprakash and Badarneh, Osamah S. and Li, Xingwang and Kharel, Rupak},  booktitle={IEEE International Conference on Communications (ICC)},   title={Reconfigurable Intelligent Surface Enabled {IoT} Networks in Generalized Fading Channels},   year={2020},  volume={},  number={},  pages={1-6},  doi={10.1109/ICC40277.2020.9148610}}

@ARTICLE{FMODIFY,  author={Yoo, Seong Ki and Sofotasios, Paschalis C. and Cotton, Simon L. and Muhaidat, Sami and Badarneh, Osamah S. and Karagiannidis, George K.},  journal={IEEE Transactions on Communications},   title={Entropy and Energy Detection-Based Spectrum Sensing Over  $\mathcal{F}$ -Composite Fading Channels},   year={2019},  volume={67},  number={7},  pages={4641-4653},  doi={10.1109/TCOMM.2019.2900627}}



@article{2007Table,
	title={Table of integrals, series, and products},
	author={ Gradshteyn, I. S.  and  Ryzhik, I. M. },
	journal={Mathematics of Computation},
	volume={20},
	number={96},
	pages={1157–1160},
	year={2007},
}


@INPROCEEDINGS{LIS,  author={Basar, Ertugrul},  booktitle={European Conference on Networks and Communications (EuCNC)},   title={Transmission Through Large Intelligent Surfaces: A New Frontier in Wireless Communications},   year={2019},  volume={},  number={},  pages={112-117},  doi={10.1109/EuCNC.2019.8801961}}





@INPROCEEDINGS{FIOT,  author={Makarfi, Abubakar U. and Rabie, Khaled M. and Kaiwartya, Omprakash and Badarneh, Osamah S. and Li, Xingwang and Kharel, Rupak},  booktitle={IEEE International Conference on Communications (ICC)},   title={Reconfigurable Intelligent Surface Enabled {IoT} Networks in Generalized Fading Channels},   year={2020},  volume={},  number={},  pages={1-6},  doi={10.1109/ICC40277.2020.9148610}}


@INPROCEEDINGS{UAVenabled,  
author={Basir, Rabeea and Qaisar, Saad and Ali, Mudassar and Ahmad Chughtai, Naveed and Ali Imran, Muhammad and Hashmi, Anas},  booktitle={Autonomous Airborne Wireless Networks},   
title={Performance Analysis of UAV‐Enabled Disaster Recovery Networks},   year={2021},  volume={},  number={},  pages={157-194}, 
publisher={IEEE}, doi={10.1002/9781119751717.ch9}}


@article{Integrals,
	title={Integrals and Series of Elementary Functions},
	author={ Prudnikov, A. P.  and  Brychkov, Yu. A.  and  Marichev, O. I. },
	journal={Mathematics of Computation},
	volume={40},
	number={161},
	year={1981},
}

@ARTICLE{GAMMA,  author={Tahir, Bashar and Schwarz, Stefan and Rupp, Markus},  journal={IEEE Wireless Communications Letters},   title={Analysis of Uplink {IRS}-Assisted {NOMA} Under Nakagami-m Fading via Moments Matching},   year={2021},  volume={10},  number={3},  pages={624-628},  doi={10.1109/LWC.2020.3043810}}

@book{wireless,
	title={Wireless Communications},     author={Goldsmith, A.},   address = {Cambridge, U.K.},  publisher={Cambridge Univ. Press},  year={2005},
	
}
